Assurance Monitoring of Cyber-Physical Systems with Machine Learning Components

Machine learning components such as deep neural networks are used extensively in Cyber-Physical Systems (CPS). However, they may introduce new types of hazards that can have disastrous consequences and need to be addressed for engineering trustworthy systems. Although deep neural networks offer advanced capabilities, they must be complemented by engineering methods and practices that allow effective integration in CPS. In this paper, we investigate how to use the conformal prediction framework for assurance monitoring of CPS with machine learning components. In order to handle high-dimensional inputs in real-time, we compute nonconformity scores using embedding representations of the learned models. By leveraging conformal prediction, the approach provides well-calibrated confidence and can allow monitoring that ensures a bounded small error rate while limiting the number of inputs for which an accurate prediction cannot be made. Empirical evaluation results using the German Traffic Sign Recognition Benchmark and a robot navigation dataset demonstrate that the error rates are well-calibrated while the number of alarms is small. The method is computationally efficient, and therefore, the approach is promising for assurance monitoring of CPS.

==> images/TrafficSignExample.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%   \setmainfont{DejaVuSerif.ttf}[Path=/home/alcexpt/.local/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setsansfont{DejaVuSans.ttf}[Path=/home/alcexpt/.local/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%   \setmonofont{DejaVuSansMono.ttf}[Path=/home/alcexpt/.local/lib/python3.7/site-packages/matplotlib/mpl-data/fonts/ttf/]
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{2.920000in}{3.070000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.920000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.920000in}{3.070000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{3.070000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.917647,0.917647,0.949020}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.365000in}{0.388150in}}%
\pgfpathlineto{\pgfqpoint{2.628000in}{0.388150in}}%
\pgfpathlineto{\pgfqpoint{2.628000in}{2.651150in}}%
\pgfpathlineto{\pgfqpoint{0.365000in}{2.651150in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.365000in}{0.388150in}}{\pgfqpoint{2.263000in}{2.263000in}}%
\pgfusepath{clip}%
\pgfsys@transformshift{0.365000in}{0.388150in}%
\pgftext[left,bottom]{\pgfimage[interpolate=true,width=2.270000in,height=2.270000in]{TrafficSignExample-img0.png}}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.400359in,y=0.256206in,,top]{\color{textcolor}\sffamily\fontsize{16.500000}{19.800000}\selectfont 0}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.814734in,y=0.256206in,,top]{\color{textcolor}\sffamily\fontsize{16.500000}{19.800000}\selectfont 20}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.087253in,y=2.528734in,left,base]{\color{textcolor}\sffamily\fontsize{16.500000}{19.800000}\selectfont 0}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=-0.058550in,y=1.821547in,left,base]{\color{textcolor}\sffamily\fontsize{16.500000}{19.800000}\selectfont 10}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=-0.058550in,y=1.114359in,left,base]{\color{textcolor}\sffamily\fontsize{16.500000}{19.800000}\selectfont 20}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=-0.058550in,y=0.407172in,left,base]{\color{textcolor}\sffamily\fontsize{16.500000}{19.800000}\selectfont 30}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.254687pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.365000in}{0.388150in}}%
\pgfpathlineto{\pgfqpoint{0.365000in}{2.651150in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.254687pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.628000in}{0.388150in}}%
\pgfpathlineto{\pgfqpoint{2.628000in}{2.651150in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.254687pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.365000in}{0.388150in}}%
\pgfpathlineto{\pgfqpoint{2.628000in}{0.388150in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.254687pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.365000in}{2.651150in}}%
\pgfpathlineto{\pgfqpoint{2.628000in}{2.651150in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> images/problem_diagram_old.tikz <==
\tikzstyle{block} = [draw, fill=blue!20, rectangle, 
    minimum height=8em, minimum width=6em]
\tikzstyle{input} = [coordinate]
\tikzstyle{output} = [draw=none, fill=none, circle, node distance=1cm]
\tikzstyle{pinstyle} = [pin edge={to-,thin,black}]
\tikzstyle{branch}=[fill,shape=circle,minimum size=3pt,inner sep=0pt]

% The block diagram code is probably more verbose than necessary
\begin{tikzpicture}[auto, node distance=2cm,>=latex']
    % We start by placing the blocks
    \node [input, name=input] {};
    \node [block, right of=input,node distance=3cm] (dnn) {DNN};
    \node [block, right of=dnn,  pin={[pinstyle]above:Calibration},
            node distance=6cm] (assurance_monitor) {Assurance Monitor};
    \node [output, right of=assurance_monitor,node distance=5cm] (output) {$
        \text{out}=
        \begin{cases}
            0,& \text{if } |\Gamma^\epsilon|=0\\
            1,& \text{if } |\Gamma^\epsilon|=1\\
            \text{reject},& \text{if } |\Gamma^\epsilon|>1
        \end{cases}
        $};
    % We draw an edge between the controller and system block to 
    % calculate the coordinate u. We need it to place the measurement block. 
    \draw [->] ($(dnn.north east)!0.20!(dnn.south east)$) -- node[name=embeddings] {activations} ($(assurance_monitor.north west)!0.20!(assurance_monitor.south west)$);
    \draw [->] ($(dnn.north east)!0.40!(dnn.south east)$) -- node[name=y] {$y$} ($(assurance_monitor.north west)!0.40!(assurance_monitor.south west)$);
    \draw [->] ($(dnn.north east)!0.60!(dnn.south east)$) -- node[name=y] {$xxx$} ($(assurance_monitor.north west)!0.60!(assurance_monitor.south west)$);

    % Once the nodes are placed, connecting them is easy. 
    \draw [draw,->] (input) -- node {$x$} (dnn);
    \draw [->] (assurance_monitor) -- node [name=output] {}(output);
    % Calculate branch point coordinate
    \path (input) -- coordinate (branch) (dnn);
    \draw[->] (branch) node[branch] {} -- +(0,-2) -- +(5,-2) -- +(5,-0.95) -- ($(assurance_monitor.north west)!0.80!(assurance_monitor.south west)$);
    % \draw [->] (y) |- (measurements);
    % \draw [->] (measurements) -| node[pos=0.99] {$-$} 
        % node [near end] {$y_m$} (sum);
\end{tikzpicture}
